Approximation Schemes for Edit Distance and LCS in Quasi-Strongly Subquadratic Time

We present novel randomized approximation schemes for the Edit Distance (ED) problem and the Longest Common Subsequence (LCS) problem that, for any constant $\epsilon>0$, compute a $(1+\epsilon)$-approximation for ED and a $(1-\epsilon)$-approximation for LCS in time $n^2 / 2^{\log^{\Omega(1)}(n)}$ for two strings of total length at most $n$. This running time improves upon the classical quadratic-time dynamic programming algorithms by a quasi-polynomial factor. Our results yield significant insights into fine-grained complexity: Firstly, for ED, prior work indicates that any exact algorithm cannot be improved beyond a few logarithmic factors without refuting established complexity assumptions [Abboud, Hansen, Vassilevska Williams, Williams, 2016]; our quasi-polynomial speed-up shows a separation the complexity of approximate ED from that of exact ED, even for approximation factor arbitrarily close to $1$. Secondly, for LCS, obtaining similar approximation-time tradeoffs via deterministic algorithms would imply breakthrough circuit lower bounds [Chen, Goldwasser, Lyu, Rothblum, Rubinstein, 2019]; our randomized algorithm demonstrates derandomization hardness for LCS approximation.

==> diagrama.tikz <==

\begin{tikzpicture}[scale=0.6, every node/.style={circle, draw, fill=white, inner sep=1.5pt}]
% Place nodes satisfying both |x-6|+|y-6|<=6 and x,y have same parity.

    \draw[-, red, dotted, line width=0.8mm] (0,6.2) -- (2,6.2) -- (4, 8.2) -- (6, 8.2) -- (7, 9.2) -- (9, 9.2) -- (10, 8.2) --(12, 8.2);

\foreach \x in {0,...,12} {
  \foreach \y in {2,...,10} {
    \pgfmathtruncatemacro{\manhattan}{abs(\x-6)+abs(\y-6)}
    \pgfmathtruncatemacro{\parityX}{mod(\x,2)}
    \pgfmathtruncatemacro{\parityY}{mod(\y,2)}
    \ifnum\manhattan>100\relax
      % Outside Manhattan ball: do novery thing.
    \else
      \ifnum\parityX=\parityY
        \node (v\x_\y) at (\x,\y) {};
      \fi
    \fi
  }
}

% Draw directed edges from each vertex (x,y) to (x+2, y), (x+1, y-1), (x+1, y+1) if the destination exists.
\foreach \x in {0,...,12} {
  \foreach \y in {2,...,10} {
    \pgfmathtruncatemacro{\manhattan}{abs(\x-6)+abs(\y-6)}
    \pgfmathtruncatemacro{\parityX}{mod(\x,2)}
    \pgfmathtruncatemacro{\parityY}{mod(\y,2)}
    \ifnum\manhattan>100\relax
    \else
      \ifnum\parityX=\parityY
        % Edge to (x+2, y)
        \pgfmathtruncatemacro{\nx}{\x+2}
        \pgfmathtruncatemacro{\ny}{\y}
        \ifnum\nx>12\relax\else
          \pgfmathtruncatemacro{\manhattanN}{abs(\nx-6)+abs(\ny-6)}
          \ifnum\manhattanN>100\relax\else
            \pgfmathtruncatemacro{\parityNX}{mod(\nx,2)}
            \pgfmathtruncatemacro{\parityNY}{mod(\ny,2)}
            \ifnum\parityNX=\parityNY% Check for the special edges:
              \ifnum\x=0
                 \ifnum\y=6
                   \draw[->,>=stealth,line width=0.8mm] (v\x_\y) -- (v\nx_\ny);
                 \else
                   \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
                 \fi
              \else
                 \ifnum\x=7
                   \ifnum\y=9
                     \draw[->,>=stealth,line width=0.8mm] (v\x_\y) -- (v\nx_\ny);
                   \else
                     \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
                   \fi
                 \else
                   \draw[->,>=stealth, very thin] (v\x_\y) -- (v\nx_\ny);
                 \fi
              \fi
            \fi
          \fi
        \fi
        % Edge to (x+1, y-1)
        \pgfmathtruncatemacro{\nx}{\x+1}
        \pgfmathtruncatemacro{\ny}{\y-1}
        \ifnum\nx>12\relax\else
          \ifnum\ny<2\relax\else
            \pgfmathtruncatemacro{\manhattanN}{abs(\nx-6)+abs(\ny-6)}
            \ifnum\manhattanN>100\relax\else
              \pgfmathtruncatemacro{\parityNX}{mod(\nx,2)}
              \pgfmathtruncatemacro{\parityNY}{mod(\ny,2)}
              \ifnum\parityNX=\parityNY
                \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
              \fi
            \fi
          \fi
        \fi
        % Edge to (x+1, y+1)
        \pgfmathtruncatemacro{\nx}{\x+1}
        \pgfmathtruncatemacro{\ny}{\y+1}
        \ifnum\nx>12\relax\else
          \ifnum\ny>10\relax\else
            \pgfmathtruncatemacro{\manhattanN}{abs(\nx-6)+abs(\ny-6)}
            \ifnum\manhattanN>100\relax\else
              \pgfmathtruncatemacro{\parityNX}{mod(\nx,2)}
              \pgfmathtruncatemacro{\parityNY}{mod(\ny,2)}
              \ifnum\parityNX=\parityNY
                \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
              \fi
            \fi
          \fi
        \fi
      \fi
    \fi
  }
}

%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 0) -- (v0_0);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 1) -- (v1_1);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 2) -- (v0_2);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 3) -- (v1_3);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 4) -- (v0_4);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 5) -- (v1_5);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 6) -- (v0_6);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 7) -- (v1_7);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 8) -- (v0_8);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 9) -- (v1_9);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 10) -- (v0_10);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 11) -- (v1_11);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 12) -- (v0_12);


%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 0.5) -- (v0_0);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 2.5) -- (v0_2);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 4.5) -- (v0_4);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 6.5) -- (v0_6);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 8.5) -- (v0_8);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 10.5) -- (v0_10);

%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 1.5) -- (v0_2);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 3.5) -- (v0_4);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 5.5) -- (v0_6);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 7.5) -- (v0_8);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 9.5) -- (v0_10);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 11.5) -- (v0_12);

%\draw[-,>=stealth,very thin, opacity=0.3] (v12_0) -- (12.5, 0);
%\draw[-,>=stealth,very thin, opacity=0.3] (v11_1) -- (12.5, 1);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_2) -- (12.5, 2);
\draw[-,>=stealth,very thin, opacity=0.3] (v11_3) -- (12.5, 3);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_4) -- (12.5, 4);
\draw[-,>=stealth,very thin, opacity=0.3] (v11_5) -- (12.5, 5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_6) -- (12.5, 6);
\draw[-,>=stealth,very thin, opacity=0.3] (v11_7) -- (12.5, 7);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_8) -- (12.5, 8);
\draw[-,>=stealth,very thin, opacity=0.3] (v11_9) -- (12.5, 9);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_10) -- (12.5, 10);
%\draw[-,>=stealth,very thin, opacity=0.3] (v11_11) -- (12.5, 11);
%\draw[-,>=stealth,very thin, opacity=0.3] (v12_12) -- (12.5, 12);

%\draw[-,>=stealth,very thin, opacity=0.3] (v12_0) -- (12.5, 0.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_2) -- (12.5, 2.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_4) -- (12.5, 4.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_6) -- (12.5, 6.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_8) -- (12.5, 8.5);
%\draw[-,>=stealth,very thin, opacity=0.3] (v12_10) -- (12.5, 10.5);

%\draw[-,>=stealth,very thin, opacity=0.3] (v12_2) -- (12.5, 1.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_4) -- (12.5, 3.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_6) -- (12.5, 5.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_8) -- (12.5, 7.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_10) -- (12.5, 9.5);
%\draw[-,>=stealth,very thin, opacity=0.3] (v12_12) -- (12.5, 11.5);

% Fill the vertical stripe regions with 50% gray.
\fill[gray, opacity=0.5] (3,1.8) rectangle (6,10.2);
\fill[gray, opacity=0.5] (9,1.8) rectangle (12,10.2);
\end{tikzpicture}

==> diagramb.tikz <==

\begin{tikzpicture}[scale=0.6, every node/.style={circle, draw, fill=white, inner sep=1.5pt}]
% Place nodes satisfying both |x-6|+|y-6|<=6 and x,y have same parity.

    \draw[-, red, dotted, line width=0.8mm] (0,6.2) -- (2,6.2) -- (4, 8.2) -- (6, 8.2) -- (7, 9.2) -- (9, 9.2) -- (10, 8.2) --(12, 8.2);

\foreach \x in {0,...,12} {
  \foreach \y in {2,...,10} {
    \pgfmathtruncatemacro{\manhattan}{abs(\x-6)+abs(\y-6)}
    \pgfmathtruncatemacro{\parityX}{mod(\x,2)}
    \pgfmathtruncatemacro{\parityY}{mod(\y,2)}
    \ifnum\manhattan>100\relax
      % Outside Manhattan ball: do novery thing.
    \else
      \ifnum\parityX=\parityY
        \node (v\x_\y) at (\x,\y) {};
      \fi
    \fi
  }
}

% Draw directed edges from each vertex (x,y) to (x+2, y), (x+1, y-1), (x+1, y+1) if the destination exists.
\foreach \x in {0,...,12} {
  \foreach \y in {2,...,10} {
    \pgfmathtruncatemacro{\manhattan}{abs(\x-6)+abs(\y-6)}
    \pgfmathtruncatemacro{\parityX}{mod(\x,2)}
    \pgfmathtruncatemacro{\parityY}{mod(\y,2)}
    \ifnum\manhattan>100\relax
    \else
      \ifnum\parityX=\parityY
        % Edge to (x+2, y)
        \pgfmathtruncatemacro{\nx}{\x+2}
        \pgfmathtruncatemacro{\ny}{\y}
        \ifnum\nx>12\relax\else
          \pgfmathtruncatemacro{\manhattanN}{abs(\nx-6)+abs(\ny-6)}
          \ifnum\manhattanN>100\relax\else
            \pgfmathtruncatemacro{\parityNX}{mod(\nx,2)}
            \pgfmathtruncatemacro{\parityNY}{mod(\ny,2)}
            \ifnum\parityNX=\parityNY% Check for the special edges:
              \ifnum\x=0
                 \ifnum\y=6
                   \draw[->,>=stealth,line width=0.8mm] (v\x_\y) -- (v\nx_\ny);
                 \else
                   \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
                 \fi
              \else
                 \ifnum\x=7
                   \ifnum\y=9
                     \draw[->,>=stealth,line width=0.8mm] (v\x_\y) -- (v\nx_\ny);
                   \else
                     \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
                   \fi
                 \else
                     \ifnum\x=4
                       \ifnum\y=8
                         \draw[->,>=stealth,line width=0.8mm] (v\x_\y) -- (v\nx_\ny);
                       \else
                         \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
                       \fi
                     \else
                         \ifnum\x=10
                           \ifnum\y=8
                             \draw[->,>=stealth,line width=0.8mm] (v\x_\y) -- (v\nx_\ny);
                           \else
                             \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
                           \fi
                         \else
                           \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
                         \fi
                     \fi
                 \fi
              \fi
            \fi
          \fi
        \fi
        % Edge to (x+1, y-1)
        \pgfmathtruncatemacro{\nx}{\x+1}
        \pgfmathtruncatemacro{\ny}{\y-1}
        \ifnum\nx>12\relax\else
          \ifnum\ny<2\relax\else
            \pgfmathtruncatemacro{\manhattanN}{abs(\nx-6)+abs(\ny-6)}
            \ifnum\manhattanN>100\relax\else
              \pgfmathtruncatemacro{\parityNX}{mod(\nx,2)}
              \pgfmathtruncatemacro{\parityNY}{mod(\ny,2)}
              \ifnum\parityNX=\parityNY
                \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
              \fi
            \fi
          \fi
        \fi
        % Edge to (x+1, y+1)
        \pgfmathtruncatemacro{\nx}{\x+1}
        \pgfmathtruncatemacro{\ny}{\y+1}
        \ifnum\nx>12\relax\else
          \ifnum\ny>10\relax\else
            \pgfmathtruncatemacro{\manhattanN}{abs(\nx-6)+abs(\ny-6)}
            \ifnum\manhattanN>100\relax\else
              \pgfmathtruncatemacro{\parityNX}{mod(\nx,2)}
              \pgfmathtruncatemacro{\parityNY}{mod(\ny,2)}
              \ifnum\parityNX=\parityNY
                \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
              \fi
            \fi
          \fi
        \fi
      \fi
    \fi
  }
}

%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 0) -- (v0_0);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 1) -- (v1_1);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 2) -- (v0_2);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 3) -- (v1_3);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 4) -- (v0_4);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 5) -- (v1_5);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 6) -- (v0_6);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 7) -- (v1_7);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 8) -- (v0_8);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 9) -- (v1_9);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 10) -- (v0_10);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 11) -- (v1_11);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 12) -- (v0_12);


%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 0.5) -- (v0_0);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 2.5) -- (v0_2);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 4.5) -- (v0_4);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 6.5) -- (v0_6);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 8.5) -- (v0_8);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 10.5) -- (v0_10);

%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 1.5) -- (v0_2);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 3.5) -- (v0_4);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 5.5) -- (v0_6);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 7.5) -- (v0_8);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 9.5) -- (v0_10);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 11.5) -- (v0_12);

%\draw[-,>=stealth,very thin, opacity=0.3] (v12_0) -- (12.5, 0);
%\draw[-,>=stealth,very thin, opacity=0.3] (v11_1) -- (12.5, 1);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_2) -- (12.5, 2);
\draw[-,>=stealth,very thin, opacity=0.3] (v11_3) -- (12.5, 3);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_4) -- (12.5, 4);
\draw[-,>=stealth,very thin, opacity=0.3] (v11_5) -- (12.5, 5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_6) -- (12.5, 6);
\draw[-,>=stealth,very thin, opacity=0.3] (v11_7) -- (12.5, 7);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_8) -- (12.5, 8);
\draw[-,>=stealth,very thin, opacity=0.3] (v11_9) -- (12.5, 9);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_10) -- (12.5, 10);
%\draw[-,>=stealth,very thin, opacity=0.3] (v11_11) -- (12.5, 11);
%\draw[-,>=stealth,very thin, opacity=0.3] (v12_12) -- (12.5, 12);

%\draw[-,>=stealth,very thin, opacity=0.3] (v12_0) -- (12.5, 0.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_2) -- (12.5, 2.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_4) -- (12.5, 4.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_6) -- (12.5, 6.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_8) -- (12.5, 8.5);
%\draw[-,>=stealth,very thin, opacity=0.3] (v12_10) -- (12.5, 10.5);

%\draw[-,>=stealth,very thin, opacity=0.3] (v12_2) -- (12.5, 1.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_4) -- (12.5, 3.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_6) -- (12.5, 5.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_8) -- (12.5, 7.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_10) -- (12.5, 9.5);
%\draw[-,>=stealth,very thin, opacity=0.3] (v12_12) -- (12.5, 11.5);

% Fill the vertical stripe regions with 20% gray.
\fill[gray, opacity=0.2] (3,1.8) rectangle (6,10.2);
\fill[gray, opacity=0.2] (9,1.8) rectangle (12,10.2);
\end{tikzpicture}

==> diagramc.tikz <==

\begin{tikzpicture}[scale=0.6, every node/.style={circle, draw, fill=white, inner sep=1.5pt}]
% Place nodes satisfying both |x-6|+|y-6|<=6 and x,y have same parity.

    \draw[-, red, dotted, line width=0.8mm] (0,6.2) -- (2,6.2) -- (4, 8.2) -- (6, 8.2) -- (7, 9.2) -- (9, 9.2) -- (10, 8.2) --(12, 8.2);
    \draw[-, blue, dotted, line width=0.8mm] (0,5.8) -- (2,5.8) -- (3, 4.8) -- (5, 4.8) -- (7, 6.8) -- (11, 6.8) -- (12, 7.8);

\foreach \x in {0,...,12} {
  \foreach \y in {2,...,10} {
    \pgfmathtruncatemacro{\manhattan}{abs(\x-6)+abs(\y-6)}
    \pgfmathtruncatemacro{\parityX}{mod(\x,2)}
    \pgfmathtruncatemacro{\parityY}{mod(\y,2)}
    \ifnum\manhattan>100\relax
      % Outside Manhattan ball: do novery thing.
    \else
      \ifnum\parityX=\parityY
        \node (v\x_\y) at (\x,\y) {};
      \fi
    \fi
  }
}

% Draw directed edges from each vertex (x,y) to (x+2, y), (x+1, y-1), (x+1, y+1) if the destination exists.
\foreach \x in {0,...,12} {
  \foreach \y in {2,...,10} {
    \pgfmathtruncatemacro{\manhattan}{abs(\x-6)+abs(\y-6)}
    \pgfmathtruncatemacro{\parityX}{mod(\x,2)}
    \pgfmathtruncatemacro{\parityY}{mod(\y,2)}
    \ifnum\manhattan>100\relax
    \else
      \ifnum\parityX=\parityY
        % Edge to (x+2, y)
        \pgfmathtruncatemacro{\nx}{\x+2}
        \pgfmathtruncatemacro{\ny}{\y}
        \ifnum\nx>12\relax\else
          \pgfmathtruncatemacro{\manhattanN}{abs(\nx-6)+abs(\ny-6)}
          \ifnum\manhattanN>100\relax\else
            \pgfmathtruncatemacro{\parityNX}{mod(\nx,2)}
            \pgfmathtruncatemacro{\parityNY}{mod(\ny,2)}
            \ifnum\parityNX=\parityNY% Check for the special edges:
              \ifnum\x=0
                 \ifnum\y=6
                   \draw[->,>=stealth,line width=0.8mm] (v\x_\y) -- (v\nx_\ny);
                 \else
                   \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
                 \fi
              \else
                 \ifnum\x=7
                   \ifnum\y=9
                     \draw[->,>=stealth,line width=0.8mm] (v\x_\y) -- (v\nx_\ny);
                   \else
                     \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
                   \fi
                 \else
                     \ifnum\x=3
                       \ifnum\y=5
                         \draw[->,>=stealth,line width=0.8mm] (v\x_\y) -- (v\nx_\ny);
                       \else
                         \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
                       \fi
                     \else
                         \ifnum\x=9
                           \ifnum\y=7
                             \draw[->,>=stealth,line width=0.8mm] (v\x_\y) -- (v\nx_\ny);
                           \else
                             \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
                           \fi
                         \else
                           \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
                         \fi
                     \fi
                 \fi
              \fi
            \fi
          \fi
        \fi
        % Edge to (x+1, y-1)
        \pgfmathtruncatemacro{\nx}{\x+1}
        \pgfmathtruncatemacro{\ny}{\y-1}
        \ifnum\nx>12\relax\else
          \ifnum\ny<2\relax\else
            \pgfmathtruncatemacro{\manhattanN}{abs(\nx-6)+abs(\ny-6)}
            \ifnum\manhattanN>100\relax\else
              \pgfmathtruncatemacro{\parityNX}{mod(\nx,2)}
              \pgfmathtruncatemacro{\parityNY}{mod(\ny,2)}
              \ifnum\parityNX=\parityNY
                \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
              \fi
            \fi
          \fi
        \fi
        % Edge to (x+1, y+1)
        \pgfmathtruncatemacro{\nx}{\x+1}
        \pgfmathtruncatemacro{\ny}{\y+1}
        \ifnum\nx>12\relax\else
          \ifnum\ny>10\relax\else
            \pgfmathtruncatemacro{\manhattanN}{abs(\nx-6)+abs(\ny-6)}
            \ifnum\manhattanN>100\relax\else
              \pgfmathtruncatemacro{\parityNX}{mod(\nx,2)}
              \pgfmathtruncatemacro{\parityNY}{mod(\ny,2)}
              \ifnum\parityNX=\parityNY
                \draw[->,>=stealth,very thin] (v\x_\y) -- (v\nx_\ny);
              \fi
            \fi
          \fi
        \fi
      \fi
    \fi
  }
}

%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 0) -- (v0_0);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 1) -- (v1_1);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 2) -- (v0_2);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 3) -- (v1_3);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 4) -- (v0_4);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 5) -- (v1_5);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 6) -- (v0_6);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 7) -- (v1_7);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 8) -- (v0_8);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 9) -- (v1_9);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 10) -- (v0_10);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 11) -- (v1_11);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 12) -- (v0_12);


%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 0.5) -- (v0_0);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 2.5) -- (v0_2);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 4.5) -- (v0_4);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 6.5) -- (v0_6);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 8.5) -- (v0_8);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 10.5) -- (v0_10);

%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 1.5) -- (v0_2);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 3.5) -- (v0_4);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 5.5) -- (v0_6);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 7.5) -- (v0_8);
\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 9.5) -- (v0_10);
%\draw[->,>=stealth,very thin, opacity=0.3] (-0.5, 11.5) -- (v0_12);

%\draw[-,>=stealth,very thin, opacity=0.3] (v12_0) -- (12.5, 0);
%\draw[-,>=stealth,very thin, opacity=0.3] (v11_1) -- (12.5, 1);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_2) -- (12.5, 2);
\draw[-,>=stealth,very thin, opacity=0.3] (v11_3) -- (12.5, 3);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_4) -- (12.5, 4);
\draw[-,>=stealth,very thin, opacity=0.3] (v11_5) -- (12.5, 5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_6) -- (12.5, 6);
\draw[-,>=stealth,very thin, opacity=0.3] (v11_7) -- (12.5, 7);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_8) -- (12.5, 8);
\draw[-,>=stealth,very thin, opacity=0.3] (v11_9) -- (12.5, 9);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_10) -- (12.5, 10);
%\draw[-,>=stealth,very thin, opacity=0.3] (v11_11) -- (12.5, 11);
%\draw[-,>=stealth,very thin, opacity=0.3] (v12_12) -- (12.5, 12);

%\draw[-,>=stealth,very thin, opacity=0.3] (v12_0) -- (12.5, 0.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_2) -- (12.5, 2.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_4) -- (12.5, 4.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_6) -- (12.5, 6.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_8) -- (12.5, 8.5);
%\draw[-,>=stealth,very thin, opacity=0.3] (v12_10) -- (12.5, 10.5);

%\draw[-,>=stealth,very thin, opacity=0.3] (v12_2) -- (12.5, 1.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_4) -- (12.5, 3.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_6) -- (12.5, 5.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_8) -- (12.5, 7.5);
\draw[-,>=stealth,very thin, opacity=0.3] (v12_10) -- (12.5, 9.5);
%\draw[-,>=stealth,very thin, opacity=0.3] (v12_12) -- (12.5, 11.5);

% Fill the vertical stripe regions with 20% gray.
\fill[gray, opacity=0.2] (3,1.8) rectangle (6,10.2);
\fill[gray, opacity=0.2] (9,1.8) rectangle (12,10.2);
\end{tikzpicture}
